Global Localization in Unstructured Environments using Semantic Object Maps Built from Various Viewpoints

We present a novel framework for global localization and guided relocalization of a vehicle in an unstructured environment. Compared to existing methods, our pipeline does not rely on cues from urban fixtures (e.g., lane markings, buildings), nor does it make assumptions that require the vehicle to be navigating on a road network. Instead, we achieve localization in both urban and non-urban environments by robustly associating and registering the vehicle's local semantic object map with a compact semantic reference map, potentially built from other viewpoints, time periods, and/or modalities. Robustness to noise, outliers, and missing objects is achieved through our graph-based data association algorithm. Further, the guided relocalization capability of our pipeline mitigates drift inherent in odometry-based localization after the initial global localization. We evaluate our pipeline on two publicly-available, real-world datasets to demonstrate its effectiveness at global localization in both non-urban and urban environments. The Katwijk Beach Planetary Rover dataset is used to show our pipeline's ability to perform accurate global localization in unstructured environments. Demonstrations on the KITTI dataset achieve an average pose error of 3.8m across all 35 localization events on Sequence 00 when localizing in a reference map created from aerial images. Compared to existing works, our pipeline is more general because it can perform global localization in unstructured environments using maps built from different viewpoints.

==> figures/algorithm_flow.pdf_tex <==
%% Creator: Inkscape 1.2.2 (1:1.2.2+202212051550+b0a8486541), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'algorithm_flow.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{251.06399918bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56567249)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{algorithm_flow.pdf}}%
    \put(0.42395716,0.19872737){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Current Reg.\end{tabular}}}}%
    \put(0.04004314,0.39759213){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Candidate registrations\end{tabular}}}}%
    \put(0.07710315,0.36624233){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}from $k$ submaps\end{tabular}}}}%
    \put(0.00785233,0.53837811){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Global Localization}\end{tabular}}}}%
    \put(0.4690598,0.26188675){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\normalsize $T_\text{cur}$}\end{tabular}}}}%
    \put(0.08886639,0.45441258){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\{T_\mathrm{cand}^i\}_{i=1}^k$\end{tabular}}}}%
    \put(0.08764086,0.29234175){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Prune by inlier\end{tabular}}}}%
    \put(0.09511714,0.25897175){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}threshold, $\tau_\text{in}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{algorithm_flow.pdf}}%
    \put(0.08366665,0.17717529){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}RMSE threshold\end{tabular}}}}%
    \put(0.0595264,0.14348257){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}check using $\tau_\mathrm{RMSE}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{algorithm_flow.pdf}}%
    \put(0.07643607,0.06321609){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Select best $T_\mathrm{cand}^i$\end{tabular}}}}%
    \put(0.06044197,0.02663587){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}according to eq. (2)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{algorithm_flow.pdf}}%
    \put(0.74713407,0.29863201){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}RMSE Check\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{algorithm_flow.pdf}}%
    \put(0.70139232,0.12409287){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Small Transformation\end{tabular}}}}%
    \put(0.78799041,0.0925558){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Check\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{algorithm_flow.pdf}}%
    \put(0.69514849,0.39908577){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Candidate registration\end{tabular}}}}%
    \put(0.75610678,0.36773597){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}from $\mathcal{M}^\mathrm{res}_\mathrm{ref}$\end{tabular}}}}%
    \put(0.78579384,0.45441258){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_\mathrm{cand}$\end{tabular}}}}%
    \put(0.70045684,0.25588583){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$|e_\mathrm{cand}-e_\mathrm{cur}|>\delta$\end{tabular}}}}%
    \put(0.70971778,0.21383239){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$e_\mathrm{cand}<1.1\,e_\mathrm{cur}$\end{tabular}}}}%
    \put(0.65621818,0.53837811){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Guided Relocalization}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{algorithm_flow.pdf}}%
  \end{picture}%
\endgroup%

